Non-local transport in Radiation-Hydrodynamics codes for ICF by efficient coupling to an external Vlasov-Fokker-Planck code

Accurately incorporating non-local transport into radiation-hydrodynamics codes, and indeed any fluid system, has long been elusive. To date, a simplified and accurate theory that can be easily integrated has not been available. This limitation affects modeling in inertial confinement fusion and magnetic confinement fusion systems, among others, where non-local transport is well-known to be present. Here, we present a coupling methodology between a full Vlasov-Fokker-Planck (VFP) electron kinetic code and radiation-hydrodynamics (rad-hydro) codes. The VFP code is used to adjust native electron transport in the rad-hydro code, thus enabling improved transport without the need to integrate a full electron VFP solver into the rad-hydro code. This approach necessitates only occasional invocation of the VFP code, reducing computational intensity compared to following the dynamic evolution entirely with the VFP code on fluid time scales. We illustrate that the methodology is more accurate than other simplified methods in thermal decay systems relevant to inertial confinement fusion and can replicate standard theoretical results with high accuracy.

==> maintain.dat <==
klambda f(x)
0.0075 0.995
0.02 0.985
0.04 0.956
0.075 0.886
0.2 0.662
0.4 0.465
0.75 0.314
2.0 0.153


==> sol_kit.dat <==
klambda f(x)
0.0075 0.995127
0.02 0.987376
0.04 0.963115
0.075 0.90211
0.2 0.68982
0.4 0.483059
0.75 0.309565
2.0 0.128354

